Enabling mmWave Communications with VCSEL-Based Light-Emitting Reconfigurable Intelligent Surfaces

This paper proposes a light-emitting reconfigurable intelligent surface (LeRIS) architecture that integrates vertical cavity surface-emitting lasers (VCSELs) to jointly support user localization and mmWave communication. By leveraging the directional Gaussian beams and dual-mode diversity of VCSELs, we derive a closed-form method for estimating user position and orientation using only three VCSEL sources. These estimates are then used to configure LeRIS panels for directional mmWave beamforming, enabling optimized wave propagation in programmable wireless environments. Simulation results demonstrate that the proposed system achieves millimeter-level localization accuracy and maintains high spectral efficiency. These findings establish VCSEL-integrated LeRIS as a scalable and multifunctional solution for future 6G programmable wireless environments.

==> Fig1/Fig1_2RIS.txt <==
   0.0000000e+00   1.0360802e-04
   1.0000000e+00   1.0362185e-04
   2.0000000e+00   1.0366730e-04
   3.0000000e+00   1.0374446e-04
   4.0000000e+00   1.0385342e-04
   5.0000000e+00   1.0399437e-04
   6.0000000e+00   1.0416751e-04
   7.0000000e+00   1.0437311e-04
   8.0000000e+00   1.0461150e-04
   9.0000000e+00   1.0488304e-04
   1.0000000e+01   1.0518816e-04
   1.1000000e+01   1.0552735e-04
   1.2000000e+01   1.0590113e-04
   1.3000000e+01   1.0631012e-04
   1.4000000e+01   1.0675496e-04
   1.5000000e+01   1.0723639e-04
   1.6000000e+01   1.0775520e-04
   1.7000000e+01   1.0834769e-04
   1.8000000e+01   1.0890670e-04
   1.9000000e+01   1.0950512e-04
   2.0000000e+01   1.1014400e-04
   2.1000000e+01   1.1082443e-04
   2.2000000e+01   1.1154762e-04
   2.3000000e+01   1.1231485e-04
   2.4000000e+01   1.1312752e-04
   2.5000000e+01   1.1398712e-04
   2.6000000e+01   1.1487474e-04
   2.7000000e+01   1.1581866e-04
   2.8000000e+01   1.1681417e-04
   2.9000000e+01   1.1786323e-04
   3.0000000e+01   1.1896797e-04
   3.1000000e+01   1.2013063e-04
   3.2000000e+01   1.2135367e-04
   3.3000000e+01   1.2263970e-04
   3.4000000e+01   1.2399156e-04
   3.5000000e+01   1.2541230e-04
   3.6000000e+01   1.2690519e-04
   3.7000000e+01   1.2847378e-04
   3.8000000e+01   1.3012189e-04
   3.9000000e+01   1.3185366e-04
   4.0000000e+01   1.3367357e-04
   4.1000000e+01   1.3558646e-04
   4.2000000e+01   1.3759759e-04
   4.3000000e+01   1.3971265e-04
   4.4000000e+01   1.4193787e-04
   4.5000000e+01   1.4428000e-04
   4.6000000e+01   1.4674640e-04
   4.7000000e+01   1.4934513e-04
   4.8000000e+01   1.5208501e-04
   4.9000000e+01   1.5497570e-04
   5.0000000e+01   1.5802781e-04
   5.1000000e+01   1.6125303e-04
   5.2000000e+01   1.6466427e-04
   5.3000000e+01   1.6827577e-04
   5.4000000e+01   1.7210337e-04
   5.5000000e+01   1.7616463e-04
   5.6000000e+01   1.8047915e-04
   5.7000000e+01   1.8506885e-04
   5.8000000e+01   1.8995828e-04
   5.9000000e+01   1.9517509e-04
   6.0000000e+01   2.0075051e-04
   6.1000000e+01   2.0671991e-04
   6.2000000e+01   2.1312358e-04
   6.3000000e+01   2.2000755e-04
   6.4000000e+01   2.2742467e-04
   6.5000000e+01   2.3543595e-04
   6.6000000e+01   2.4411218e-04
   6.7000000e+01   2.5353594e-04
   6.8000000e+01   2.6380424e-04
   6.9000000e+01   2.7503180e-04
   7.0000000e+01   2.8735523e-04
   7.1000000e+01   3.0093866e-04
   7.2000000e+01   3.1598099e-04
   7.3000000e+01   3.3272568e-04
   7.4000000e+01   3.5147407e-04
   7.5000000e+01   3.7260384e-04
   7.6000000e+01   3.9659498e-04
   7.7000000e+01   4.2406736e-04
   7.8000000e+01   4.5583633e-04
   7.9000000e+01   4.9299746e-04
   8.0000000e+01   5.3507818e-04
   8.1000000e+01   5.8131252e-04
   8.2000000e+01   6.3666200e-04
   8.3000000e+01   7.0415494e-04
   8.4000000e+01   7.8836831e-04
   8.5000000e+01   8.9659977e-04
   8.6000000e+01   1.0413441e-03
   8.7000000e+01   1.2462550e-03
   8.8000000e+01   1.5635774e-03
   8.9000000e+01   1.8780174e-03
   9.0000000e+01   1.9635675e-03
   9.1000000e+01   1.8780174e-03
   9.2000000e+01   1.5635774e-03
   9.3000000e+01   1.2462550e-03
   9.4000000e+01   1.0413441e-03
   9.5000000e+01   8.9659977e-04
   9.6000000e+01   7.8836831e-04
   9.7000000e+01   7.0415494e-04
   9.8000000e+01   6.3666200e-04
   9.9000000e+01   5.8131252e-04
   1.0000000e+02   5.3507818e-04
   1.0100000e+02   4.9299746e-04
   1.0200000e+02   4.5583633e-04
   1.0300000e+02   4.2406736e-04
   1.0400000e+02   3.9659498e-04
   1.0500000e+02   3.7260384e-04
   1.0600000e+02   3.5147407e-04
   1.0700000e+02   3.3272568e-04
   1.0800000e+02   3.1598099e-04
   1.0900000e+02   3.0093866e-04
   1.1000000e+02   2.8735523e-04
   1.1100000e+02   2.7503180e-04
   1.1200000e+02   2.6380424e-04
   1.1300000e+02   2.5353594e-04
   1.1400000e+02   2.4411218e-04
   1.1500000e+02   2.3543595e-04
   1.1600000e+02   2.2742467e-04
   1.1700000e+02   2.2000755e-04
   1.1800000e+02   2.1312358e-04
   1.1900000e+02   2.0671991e-04
   1.2000000e+02   2.0075051e-04
   1.2100000e+02   1.9517509e-04
   1.2200000e+02   1.8995828e-04
   1.2300000e+02   1.8506885e-04
   1.2400000e+02   1.8047915e-04
   1.2500000e+02   1.7616463e-04
   1.2600000e+02   1.7210337e-04
   1.2700000e+02   1.6827577e-04
   1.2800000e+02   1.6466427e-04
   1.2900000e+02   1.6125303e-04
   1.3000000e+02   1.5802781e-04
   1.3100000e+02   1.5497570e-04
   1.3200000e+02   1.5208501e-04
   1.3300000e+02   1.4934513e-04
   1.3400000e+02   1.4674640e-04
   1.3500000e+02   1.4428000e-04
   1.3600000e+02   1.4193787e-04
   1.3700000e+02   1.3971265e-04
   1.3800000e+02   1.3759759e-04
   1.3900000e+02   1.3558646e-04
   1.4000000e+02   1.3367357e-04
   1.4100000e+02   1.3185366e-04
   1.4200000e+02   1.3012189e-04
   1.4300000e+02   1.2847378e-04
   1.4400000e+02   1.2690519e-04
   1.4500000e+02   1.2541230e-04
   1.4600000e+02   1.2399156e-04
   1.4700000e+02   1.2263970e-04
   1.4800000e+02   1.2135367e-04
   1.4900000e+02   1.2013063e-04
   1.5000000e+02   1.1896797e-04
   1.5100000e+02   1.1786323e-04
   1.5200000e+02   1.1681417e-04
   1.5300000e+02   1.1581866e-04
   1.5400000e+02   1.1487474e-04
   1.5500000e+02   1.1398712e-04
   1.5600000e+02   1.1312752e-04
   1.5700000e+02   1.1231485e-04
   1.5800000e+02   1.1154762e-04
   1.5900000e+02   1.1082443e-04
   1.6000000e+02   1.1014400e-04
   1.6100000e+02   1.0950512e-04
   1.6200000e+02   1.0890670e-04
   1.6300000e+02   1.0834769e-04
   1.6400000e+02   1.0775520e-04
   1.6500000e+02   1.0723639e-04
   1.6600000e+02   1.0675496e-04
   1.6700000e+02   1.0631012e-04
   1.6800000e+02   1.0590113e-04
   1.6900000e+02   1.0552735e-04
   1.7000000e+02   1.0518816e-04
   1.7100000e+02   1.0488304e-04
   1.7200000e+02   1.0461150e-04
   1.7300000e+02   1.0437311e-04
   1.7400000e+02   1.0416751e-04
   1.7500000e+02   1.0399437e-04
   1.7600000e+02   1.0385342e-04
   1.7700000e+02   1.0374446e-04
   1.7800000e+02   1.0366730e-04
   1.7900000e+02   1.0362185e-04
   1.8000000e+02   1.0360802e-04
   1.8100000e+02   1.0362579e-04
   1.8200000e+02   1.0367519e-04
   1.8300000e+02   1.0377222e-04
   1.8400000e+02   1.0384314e-04
   1.8500000e+02   1.0394589e-04
   1.8600000e+02   1.0408062e-04
   1.8700000e+02   1.0424753e-04
   1.8800000e+02   1.0444689e-04
   1.8900000e+02   1.0467900e-04
   1.9000000e+02   1.0494423e-04
   1.9100000e+02   1.0524298e-04
   1.9200000e+02   1.0557574e-04
   1.9300000e+02   1.0594302e-04
   1.9400000e+02   1.0634542e-04
   1.9500000e+02   1.0678358e-04
   1.9600000e+02   1.0725822e-04
   1.9700000e+02   1.0777012e-04
   1.9800000e+02   1.0832014e-04
   1.9900000e+02   1.0890919e-04
   2.0000000e+02   1.0953828e-04
   2.0100000e+02   1.1020851e-04
   2.0200000e+02   1.1092103e-04
   2.0300000e+02   1.1167712e-04
   2.0400000e+02   1.1247815e-04
   2.0500000e+02   1.1332559e-04
   2.0600000e+02   1.1422100e-04
   2.0700000e+02   1.1516611e-04
   2.0800000e+02   1.1616274e-04
   2.0900000e+02   1.1721285e-04
   2.1000000e+02   1.1831857e-04
   2.1100000e+02   1.1948217e-04
   2.1200000e+02   1.2070610e-04
   2.1300000e+02   1.2199300e-04
   2.1400000e+02   1.2334570e-04
   2.1500000e+02   1.2476726e-04
   2.1600000e+02   1.2626099e-04
   2.1700000e+02   1.2783044e-04
   2.1800000e+02   1.2947945e-04
   2.1900000e+02   1.3121217e-04
   2.2000000e+02   1.3303311e-04
   2.2100000e+02   1.3494713e-04
   2.2200000e+02   1.3695951e-04
   2.2300000e+02   1.3907599e-04
   2.2400000e+02   1.4130280e-04
   2.2500000e+02   1.4364675e-04
   2.2600000e+02   1.4611525e-04
   2.2700000e+02   1.4871640e-04
   2.2800000e+02   1.5145906e-04
   2.2900000e+02   1.5435296e-04
   2.3000000e+02   1.5740879e-04
   2.3100000e+02   1.6063832e-04
   2.3200000e+02   1.6405454e-04
   2.3300000e+02   1.6767183e-04
   2.3400000e+02   1.7150611e-04
   2.3500000e+02   1.7557513e-04
   2.3600000e+02   1.7989863e-04
   2.3700000e+02   1.8449872e-04
   2.3800000e+02   1.8940021e-04
   2.3900000e+02   1.9463102e-04
   2.4000000e+02   2.0022268e-04
   2.4100000e+02   2.0621096e-04
   2.4200000e+02   2.1263658e-04
   2.4300000e+02   2.1954614e-04
   2.4400000e+02   2.2699314e-04
   2.4500000e+02   2.3503938e-04
   2.4600000e+02   2.4375661e-04
   2.4700000e+02   2.5322862e-04
   2.4800000e+02   2.6355388e-04
   2.4900000e+02   2.7484892e-04
   2.5000000e+02   2.8725270e-04
   2.5100000e+02   3.0093223e-04
   2.5200000e+02   3.1609017e-04
   2.5300000e+02   3.3297485e-04
   2.5400000e+02   3.5189403e-04
   2.5500000e+02   3.7323390e-04
   2.5600000e+02   3.9748605e-04
   2.5700000e+02   4.2528639e-04
   2.5800000e+02   4.5747294e-04
   2.5900000e+02   4.9279567e-04
   2.6000000e+02   5.3216635e-04
   2.6100000e+02   5.7867107e-04
   2.6200000e+02   6.3445847e-04
   2.6300000e+02   7.0265686e-04
   2.6400000e+02   7.8802046e-04
   2.6500000e+02   8.9818281e-04
   2.6600000e+02   1.0463353e-03
   2.6700000e+02   1.2577751e-03
   2.6800000e+02   1.5894930e-03
   2.6900000e+02   1.9754433e-03
   2.7000000e+02   1.9896227e-03
   2.7100000e+02   1.9754433e-03
   2.7200000e+02   1.5894930e-03
   2.7300000e+02   1.2577751e-03
   2.7400000e+02   1.0463353e-03
   2.7500000e+02   8.9818281e-04
   2.7600000e+02   7.8802046e-04
   2.7700000e+02   7.0265686e-04
   2.7800000e+02   6.3445847e-04
   2.7900000e+02   5.7867107e-04
   2.8000000e+02   5.3216635e-04
   2.8100000e+02   4.9279567e-04
   2.8200000e+02   4.5747294e-04
   2.8300000e+02   4.2528639e-04
   2.8400000e+02   3.9748605e-04
   2.8500000e+02   3.7323390e-04
   2.8600000e+02   3.5189403e-04
   2.8700000e+02   3.3297485e-04
   2.8800000e+02   3.1609017e-04
   2.8900000e+02   3.0093223e-04
   2.9000000e+02   2.8725270e-04
   2.9100000e+02   2.7484892e-04
   2.9200000e+02   2.6355388e-04
   2.9300000e+02   2.5322862e-04
   2.9400000e+02   2.4375661e-04
   2.9500000e+02   2.3503938e-04
   2.9600000e+02   2.2699314e-04
   2.9700000e+02   2.1954614e-04
   2.9800000e+02   2.1263658e-04
   2.9900000e+02   2.0621096e-04
   3.0000000e+02   2.0022268e-04
   3.0100000e+02   1.9463102e-04
   3.0200000e+02   1.8940021e-04
   3.0300000e+02   1.8449872e-04
   3.0400000e+02   1.7989863e-04
   3.0500000e+02   1.7557513e-04
   3.0600000e+02   1.7150611e-04
   3.0700000e+02   1.6767183e-04
   3.0800000e+02   1.6405454e-04
   3.0900000e+02   1.6063832e-04
   3.1000000e+02   1.5740879e-04
   3.1100000e+02   1.5435296e-04
   3.1200000e+02   1.5145906e-04
   3.1300000e+02   1.4871640e-04
   3.1400000e+02   1.4611525e-04
   3.1500000e+02   1.4364675e-04
   3.1600000e+02   1.4130280e-04
   3.1700000e+02   1.3907599e-04
   3.1800000e+02   1.3695951e-04
   3.1900000e+02   1.3494713e-04
   3.2000000e+02   1.3303311e-04
   3.2100000e+02   1.3121217e-04
   3.2200000e+02   1.2947945e-04
   3.2300000e+02   1.2783044e-04
   3.2400000e+02   1.2626099e-04
   3.2500000e+02   1.2476726e-04
   3.2600000e+02   1.2334570e-04
   3.2700000e+02   1.2199300e-04
   3.2800000e+02   1.2070610e-04
   3.2900000e+02   1.1948217e-04
   3.3000000e+02   1.1831857e-04
   3.3100000e+02   1.1721285e-04
   3.3200000e+02   1.1616274e-04
   3.3300000e+02   1.1516611e-04
   3.3400000e+02   1.1422100e-04
   3.3500000e+02   1.1332559e-04
   3.3600000e+02   1.1247815e-04
   3.3700000e+02   1.1167712e-04
   3.3800000e+02   1.1092103e-04
   3.3900000e+02   1.1020851e-04
   3.4000000e+02   1.0953828e-04
   3.4100000e+02   1.0890919e-04
   3.4200000e+02   1.0832014e-04
   3.4300000e+02   1.0777012e-04
   3.4400000e+02   1.0725822e-04
   3.4500000e+02   1.0678358e-04
   3.4600000e+02   1.0634542e-04
   3.4700000e+02   1.0594302e-04
   3.4800000e+02   1.0557574e-04
   3.4900000e+02   1.0524298e-04
   3.5000000e+02   1.0494423e-04
   3.5100000e+02   1.0467900e-04
   3.5200000e+02   1.0444689e-04
   3.5300000e+02   1.0424753e-04
   3.5400000e+02   1.0408062e-04
   3.5500000e+02   1.0394589e-04
   3.5600000e+02   1.0384314e-04
   3.5700000e+02   1.0377222e-04
   3.5800000e+02   1.0367519e-04
   3.5900000e+02   1.0362579e-04
   3.6000000e+02   1.0360802e-04


==> Fig1/Fig1_optimal.txt <==
   0.0000000e+00   1.0360802e-04
   1.0000000e+00   1.0362185e-04
   2.0000000e+00   1.0366730e-04
   3.0000000e+00   1.0374446e-04
   4.0000000e+00   1.0385342e-04
   5.0000000e+00   1.0399437e-04
   6.0000000e+00   1.0416751e-04
   7.0000000e+00   1.0437311e-04
   8.0000000e+00   1.0461150e-04
   9.0000000e+00   1.0488304e-04
   1.0000000e+01   1.0518816e-04
   1.1000000e+01   1.0552735e-04
   1.2000000e+01   1.0590113e-04
   1.3000000e+01   1.0631012e-04
   1.4000000e+01   1.0675496e-04
   1.5000000e+01   1.0723639e-04
   1.6000000e+01   1.0775520e-04
   1.7000000e+01   1.0834769e-04
   1.8000000e+01   1.0890670e-04
   1.9000000e+01   1.0950512e-04
   2.0000000e+01   1.1014400e-04
   2.1000000e+01   1.1082443e-04
   2.2000000e+01   1.1154762e-04
   2.3000000e+01   1.1231485e-04
   2.4000000e+01   1.1312752e-04
   2.5000000e+01   1.1398712e-04
   2.6000000e+01   1.1487474e-04
   2.7000000e+01   1.1581866e-04
   2.8000000e+01   1.1681417e-04
   2.9000000e+01   1.1786323e-04
   3.0000000e+01   1.1896797e-04
   3.1000000e+01   1.2013063e-04
   3.2000000e+01   1.2135367e-04
   3.3000000e+01   1.2263970e-04
   3.4000000e+01   1.2399156e-04
   3.5000000e+01   1.2541230e-04
   3.6000000e+01   1.2690519e-04
   3.7000000e+01   1.2847378e-04
   3.8000000e+01   1.3012189e-04
   3.9000000e+01   1.3185366e-04
   4.0000000e+01   1.3367357e-04
   4.1000000e+01   1.3558646e-04
   4.2000000e+01   1.3759759e-04
   4.3000000e+01   1.3971265e-04
   4.4000000e+01   1.4074788e-04
   4.5000000e+01   1.4143814e-04
   4.6000000e+01   1.4043572e-04
   4.7000000e+01   1.3862033e-04
   4.8000000e+01   1.3652352e-04
   4.9000000e+01   1.3452973e-04
   5.0000000e+01   1.3263331e-04
   5.1000000e+01   1.3082905e-04
   5.2000000e+01   1.2911216e-04
   5.3000000e+01   1.2747819e-04
   5.4000000e+01   1.2592306e-04
   5.5000000e+01   1.2444298e-04
   5.6000000e+01   1.2303443e-04
   5.7000000e+01   1.2169416e-04
   5.8000000e+01   1.2041916e-04
   5.9000000e+01   1.1920661e-04
   6.0000000e+01   1.1805393e-04
   6.1000000e+01   1.1695869e-04
   6.2000000e+01   1.1591865e-04
   6.3000000e+01   1.1493172e-04
   6.4000000e+01   1.1399595e-04
   6.5000000e+01   1.1310954e-04
   6.6000000e+01   1.1227080e-04
   6.7000000e+01   1.1147819e-04
   6.8000000e+01   1.1073024e-04
   6.9000000e+01   1.1002560e-04
   7.0000000e+01   1.0936304e-04
   7.1000000e+01   1.0874139e-04
   7.2000000e+01   1.0815958e-04
   7.3000000e+01   1.0761662e-04
   7.4000000e+01   1.0711160e-04
   7.5000000e+01   1.0664368e-04
   7.6000000e+01   1.0621209e-04
   7.7000000e+01   1.0581613e-04
   7.8000000e+01   1.0543794e-04
   7.9000000e+01   1.0505478e-04
   8.0000000e+01   1.0470626e-04
   8.1000000e+01   1.0439181e-04
   8.2000000e+01   1.0411096e-04
   8.3000000e+01   1.0386324e-04
   8.4000000e+01   1.0364828e-04
   8.5000000e+01   1.0346573e-04
   8.6000000e+01   1.0331532e-04
   8.7000000e+01   1.0319681e-04
   8.8000000e+01   1.0311003e-04
   8.9000000e+01   1.0305483e-04
   9.0000000e+01   1.0303114e-04
   9.1000000e+01   1.0303891e-04
   9.2000000e+01   1.0307816e-04
   9.3000000e+01   1.0314895e-04
   9.4000000e+01   1.0325139e-04
   9.5000000e+01   1.0338563e-04
   9.6000000e+01   1.0355188e-04
   9.7000000e+01   1.0375040e-04
   9.8000000e+01   1.0398150e-04
   9.9000000e+01   1.0424553e-04
   1.0000000e+02   1.0454292e-04
   1.0100000e+02   1.0487412e-04
   1.0200000e+02   1.0523968e-04
   1.0300000e+02   1.0564017e-04
   1.0400000e+02   1.0608272e-04
   1.0500000e+02   1.0653095e-04
   1.0600000e+02   1.0701581e-04
   1.0700000e+02   1.0753811e-04
   1.0800000e+02   1.0809871e-04
   1.0900000e+02   1.0869857e-04
   1.1000000e+02   1.0933872e-04
   1.1100000e+02   1.1002028e-04
   1.1200000e+02   1.1074443e-04
   1.1300000e+02   1.1151249e-04
   1.1400000e+02   1.1232585e-04
   1.1500000e+02   1.1318601e-04
   1.1600000e+02   1.1409460e-04
   1.1700000e+02   1.1505335e-04
   1.1800000e+02   1.1606414e-04
   1.1900000e+02   1.1712899e-04
   1.2000000e+02   1.1825007e-04
   1.2100000e+02   1.1940696e-04
   1.2200000e+02   1.2062932e-04
   1.2300000e+02   1.2191457e-04
   1.2400000e+02   1.2326556e-04
   1.2500000e+02   1.2468535e-04
   1.2600000e+02   1.2617721e-04
   1.2700000e+02   1.2774472e-04
   1.2800000e+02   1.2939169e-04
   1.2900000e+02   1.3112230e-04
   1.3000000e+02   1.3294101e-04
   1.3100000e+02   1.3485270e-04
   1.3200000e+02   1.3686264e-04
   1.3300000e+02   1.3897656e-04
   1.3400000e+02   1.4079843e-04
   1.3500000e+02   1.4159609e-04
   1.3600000e+02   1.4072962e-04
   1.3700000e+02   1.3969822e-04
   1.3800000e+02   1.3759759e-04
   1.3900000e+02   1.3558646e-04
   1.4000000e+02   1.3367357e-04
   1.4100000e+02   1.3185366e-04
   1.4200000e+02   1.3012189e-04
   1.4300000e+02   1.2847378e-04
   1.4400000e+02   1.2690519e-04
   1.4500000e+02   1.2541230e-04
   1.4600000e+02   1.2399156e-04
   1.4700000e+02   1.2263970e-04
   1.4800000e+02   1.2135367e-04
   1.4900000e+02   1.2013063e-04
   1.5000000e+02   1.1896797e-04
   1.5100000e+02   1.1786323e-04
   1.5200000e+02   1.1681417e-04
   1.5300000e+02   1.1581866e-04
   1.5400000e+02   1.1487474e-04
   1.5500000e+02   1.1398712e-04
   1.5600000e+02   1.1312752e-04
   1.5700000e+02   1.1231485e-04
   1.5800000e+02   1.1154762e-04
   1.5900000e+02   1.1082443e-04
   1.6000000e+02   1.1014400e-04
   1.6100000e+02   1.0950512e-04
   1.6200000e+02   1.0890670e-04
   1.6300000e+02   1.0834769e-04
   1.6400000e+02   1.0775520e-04
   1.6500000e+02   1.0723639e-04
   1.6600000e+02   1.0675496e-04
   1.6700000e+02   1.0631012e-04
   1.6800000e+02   1.0590113e-04
   1.6900000e+02   1.0552735e-04
   1.7000000e+02   1.0518816e-04
   1.7100000e+02   1.0488304e-04
   1.7200000e+02   1.0461150e-04
   1.7300000e+02   1.0437311e-04
   1.7400000e+02   1.0416751e-04
   1.7500000e+02   1.0399437e-04
   1.7600000e+02   1.0385342e-04
   1.7700000e+02   1.0374446e-04
   1.7800000e+02   1.0366730e-04
   1.7900000e+02   1.0362185e-04
   1.8000000e+02   1.0360802e-04
   1.8100000e+02   1.0362579e-04
   1.8200000e+02   1.0367519e-04
   1.8300000e+02   1.0377222e-04
   1.8400000e+02   1.0384314e-04
   1.8500000e+02   1.0394589e-04
   1.8600000e+02   1.0408062e-04
   1.8700000e+02   1.0424753e-04
   1.8800000e+02   1.0444689e-04
   1.8900000e+02   1.0467900e-04
   1.9000000e+02   1.0494423e-04
   1.9100000e+02   1.0524298e-04
   1.9200000e+02   1.0557574e-04
   1.9300000e+02   1.0594302e-04
   1.9400000e+02   1.0634542e-04
   1.9500000e+02   1.0678358e-04
   1.9600000e+02   1.0725822e-04
   1.9700000e+02   1.0777012e-04
   1.9800000e+02   1.0832014e-04
   1.9900000e+02   1.0890919e-04
   2.0000000e+02   1.0953828e-04
   2.0100000e+02   1.1020851e-04
   2.0200000e+02   1.1092103e-04
   2.0300000e+02   1.1167712e-04
   2.0400000e+02   1.1247815e-04
   2.0500000e+02   1.1332559e-04
   2.0600000e+02   1.1422100e-04
   2.0700000e+02   1.1516611e-04
   2.0800000e+02   1.1616274e-04
   2.0900000e+02   1.1721285e-04
   2.1000000e+02   1.1831857e-04
   2.1100000e+02   1.1948217e-04
   2.1200000e+02   1.2070610e-04
   2.1300000e+02   1.2199300e-04
   2.1400000e+02   1.2334570e-04
   2.1500000e+02   1.2476726e-04
   2.1600000e+02   1.2626099e-04
   2.1700000e+02   1.2783044e-04
   2.1800000e+02   1.2947945e-04
   2.1900000e+02   1.3121217e-04
   2.2000000e+02   1.3303311e-04
   2.2100000e+02   1.3494713e-04
   2.2200000e+02   1.3695951e-04
   2.2300000e+02   1.3907599e-04
   2.2400000e+02   1.4043218e-04
   2.2500000e+02   1.4095612e-04
   2.2600000e+02   1.4063089e-04
   2.2700000e+02   1.3897656e-04
   2.2800000e+02   1.3686264e-04
   2.2900000e+02   1.3485270e-04
   2.3000000e+02   1.3294101e-04
   2.3100000e+02   1.3112230e-04
   2.3200000e+02   1.2939169e-04
   2.3300000e+02   1.2774472e-04
   2.3400000e+02   1.2617721e-04
   2.3500000e+02   1.2468535e-04
   2.3600000e+02   1.2326556e-04
   2.3700000e+02   1.2191457e-04
   2.3800000e+02   1.2062932e-04
   2.3900000e+02   1.1940696e-04
   2.4000000e+02   1.1825007e-04
   2.4100000e+02   1.1712899e-04
   2.4200000e+02   1.1606414e-04
   2.4300000e+02   1.1505335e-04
   2.4400000e+02   1.1409460e-04
   2.4500000e+02   1.1318601e-04
   2.4600000e+02   1.1232585e-04
   2.4700000e+02   1.1151249e-04
   2.4800000e+02   1.1074443e-04
   2.4900000e+02   1.1002028e-04
   2.5000000e+02   1.0933872e-04
   2.5100000e+02   1.0869857e-04
   2.5200000e+02   1.0809871e-04
   2.5300000e+02   1.0753811e-04
   2.5400000e+02   1.0701581e-04
   2.5500000e+02   1.0653095e-04
   2.5600000e+02   1.0608272e-04
   2.5700000e+02   1.0564017e-04
   2.5800000e+02   1.0523968e-04
   2.5900000e+02   1.0487412e-04
   2.6000000e+02   1.0454292e-04
   2.6100000e+02   1.0424553e-04
   2.6200000e+02   1.0398150e-04
   2.6300000e+02   1.0375040e-04
   2.6400000e+02   1.0355188e-04
   2.6500000e+02   1.0338563e-04
   2.6600000e+02   1.0325139e-04
   2.6700000e+02   1.0314895e-04
   2.6800000e+02   1.0307816e-04
   2.6900000e+02   1.0303891e-04
   2.7000000e+02   1.0303114e-04
   2.7100000e+02   1.0305483e-04
   2.7200000e+02   1.0311003e-04
   2.7300000e+02   1.0319681e-04
   2.7400000e+02   1.0331532e-04
   2.7500000e+02   1.0346573e-04
   2.7600000e+02   1.0364828e-04
   2.7700000e+02   1.0386324e-04
   2.7800000e+02   1.0411096e-04
   2.7900000e+02   1.0439181e-04
   2.8000000e+02   1.0470626e-04
   2.8100000e+02   1.0505478e-04
   2.8200000e+02   1.0543794e-04
   2.8300000e+02   1.0581613e-04
   2.8400000e+02   1.0621209e-04
   2.8500000e+02   1.0664368e-04
   2.8600000e+02   1.0711160e-04
   2.8700000e+02   1.0761662e-04
   2.8800000e+02   1.0815958e-04
   2.8900000e+02   1.0874139e-04
   2.9000000e+02   1.0936304e-04
   2.9100000e+02   1.1002560e-04
   2.9200000e+02   1.1073024e-04
   2.9300000e+02   1.1147819e-04
   2.9400000e+02   1.1227080e-04
   2.9500000e+02   1.1310954e-04
   2.9600000e+02   1.1399595e-04
   2.9700000e+02   1.1493172e-04
   2.9800000e+02   1.1591865e-04
   2.9900000e+02   1.1695869e-04
   3.0000000e+02   1.1805393e-04
   3.0100000e+02   1.1920661e-04
   3.0200000e+02   1.2041916e-04
   3.0300000e+02   1.2169416e-04
   3.0400000e+02   1.2303443e-04
   3.0500000e+02   1.2444298e-04
   3.0600000e+02   1.2592306e-04
   3.0700000e+02   1.2747819e-04
   3.0800000e+02   1.2911216e-04
   3.0900000e+02   1.3082905e-04
   3.1000000e+02   1.3263331e-04
   3.1100000e+02   1.3452973e-04
   3.1200000e+02   1.3652352e-04
   3.1300000e+02   1.3862033e-04
   3.1400000e+02   1.4026818e-04
   3.1500000e+02   1.4079817e-04
   3.1600000e+02   1.4045044e-04
   3.1700000e+02   1.3907599e-04
   3.1800000e+02   1.3695951e-04
   3.1900000e+02   1.3494713e-04
   3.2000000e+02   1.3303311e-04
   3.2100000e+02   1.3121217e-04
   3.2200000e+02   1.2947945e-04
   3.2300000e+02   1.2783044e-04
   3.2400000e+02   1.2626099e-04
   3.2500000e+02   1.2476726e-04
   3.2600000e+02   1.2334570e-04
   3.2700000e+02   1.2199300e-04
   3.2800000e+02   1.2070610e-04
   3.2900000e+02   1.1948217e-04
   3.3000000e+02   1.1831857e-04
   3.3100000e+02   1.1721285e-04
   3.3200000e+02   1.1616274e-04
   3.3300000e+02   1.1516611e-04
   3.3400000e+02   1.1422100e-04
   3.3500000e+02   1.1332559e-04
   3.3600000e+02   1.1247815e-04
   3.3700000e+02   1.1167712e-04
   3.3800000e+02   1.1092103e-04
   3.3900000e+02   1.1020851e-04
   3.4000000e+02   1.0953828e-04
   3.4100000e+02   1.0890919e-04
   3.4200000e+02   1.0832014e-04
   3.4300000e+02   1.0777012e-04
   3.4400000e+02   1.0725822e-04
   3.4500000e+02   1.0678358e-04
   3.4600000e+02   1.0634542e-04
   3.4700000e+02   1.0594302e-04
   3.4800000e+02   1.0557574e-04
   3.4900000e+02   1.0524298e-04
   3.5000000e+02   1.0494423e-04
   3.5100000e+02   1.0467900e-04
   3.5200000e+02   1.0444689e-04
   3.5300000e+02   1.0424753e-04
   3.5400000e+02   1.0408062e-04
   3.5500000e+02   1.0394589e-04
   3.5600000e+02   1.0384314e-04
   3.5700000e+02   1.0377222e-04
   3.5800000e+02   1.0367519e-04
   3.5900000e+02   1.0362579e-04
   3.6000000e+02   1.0360802e-04


==> Fig1/Fig1_single.txt <==
   0.0000000e+00   1.0360802e-04
   1.0000000e+00   1.0362185e-04
   2.0000000e+00   1.0366730e-04
   3.0000000e+00   1.0374446e-04
   4.0000000e+00   1.0385342e-04
   5.0000000e+00   1.0399437e-04
   6.0000000e+00   1.0416751e-04
   7.0000000e+00   1.0437311e-04
   8.0000000e+00   1.0461150e-04
   9.0000000e+00   1.0488304e-04
   1.0000000e+01   1.0518816e-04
   1.1000000e+01   1.0552735e-04
   1.2000000e+01   1.0590113e-04
   1.3000000e+01   1.0631012e-04
   1.4000000e+01   1.0675496e-04
   1.5000000e+01   1.0723639e-04
   1.6000000e+01   1.0775520e-04
   1.7000000e+01   1.0834769e-04
   1.8000000e+01   1.0890670e-04
   1.9000000e+01   1.0950512e-04
   2.0000000e+01   1.1014400e-04
   2.1000000e+01   1.1082443e-04
   2.2000000e+01   1.1154762e-04
   2.3000000e+01   1.1231485e-04
   2.4000000e+01   1.1312752e-04
   2.5000000e+01   1.1398712e-04
   2.6000000e+01   1.1487474e-04
   2.7000000e+01   1.1581866e-04
   2.8000000e+01   1.1681417e-04
   2.9000000e+01   1.1786323e-04
   3.0000000e+01   1.1896797e-04
   3.1000000e+01   1.2013063e-04
   3.2000000e+01   1.2135367e-04
   3.3000000e+01   1.2263970e-04
   3.4000000e+01   1.2399156e-04
   3.5000000e+01   1.2541230e-04
   3.6000000e+01   1.2690519e-04
   3.7000000e+01   1.2847378e-04
   3.8000000e+01   1.3012189e-04
   3.9000000e+01   1.3185366e-04
   4.0000000e+01   1.3367357e-04
   4.1000000e+01   1.3558646e-04
   4.2000000e+01   1.3759759e-04
   4.3000000e+01   1.3971265e-04
   4.4000000e+01   1.4193787e-04
   4.5000000e+01   1.4428000e-04
   4.6000000e+01   1.4674640e-04
   4.7000000e+01   1.4934513e-04
   4.8000000e+01   1.5208501e-04
   4.9000000e+01   1.5497570e-04
   5.0000000e+01   1.5802781e-04
   5.1000000e+01   1.6125303e-04
   5.2000000e+01   1.6466427e-04
   5.3000000e+01   1.6827577e-04
   5.4000000e+01   1.7210337e-04
   5.5000000e+01   1.7616463e-04
   5.6000000e+01   1.8047915e-04
   5.7000000e+01   1.8506885e-04
   5.8000000e+01   1.8995828e-04
   5.9000000e+01   1.9517509e-04
   6.0000000e+01   2.0075051e-04
   6.1000000e+01   2.0671991e-04
   6.2000000e+01   2.1312358e-04
   6.3000000e+01   2.2000755e-04
   6.4000000e+01   2.2742467e-04
   6.5000000e+01   2.3543595e-04
   6.6000000e+01   2.4411218e-04
   6.7000000e+01   2.5353594e-04
   6.8000000e+01   2.6380424e-04
   6.9000000e+01   2.7503180e-04
   7.0000000e+01   2.8735523e-04
   7.1000000e+01   3.0093866e-04
   7.2000000e+01   3.1598099e-04
   7.3000000e+01   3.3272568e-04
   7.4000000e+01   3.5147407e-04
   7.5000000e+01   3.7260384e-04
   7.6000000e+01   3.9659498e-04
   7.7000000e+01   4.2406736e-04
   7.8000000e+01   4.5583633e-04
   7.9000000e+01   4.9299746e-04
   8.0000000e+01   5.3507818e-04
   8.1000000e+01   5.8131252e-04
   8.2000000e+01   6.3666200e-04
   8.3000000e+01   7.0415494e-04
   8.4000000e+01   7.8836831e-04
   8.5000000e+01   8.9659977e-04
   8.6000000e+01   1.0413441e-03
   8.7000000e+01   1.2462550e-03
   8.8000000e+01   1.5635774e-03
   8.9000000e+01   1.9660824e-03
   9.0000000e+01   2.5971730e-03
   9.1000000e+01   4.0017634e-03
   9.2000000e+01   7.9090590e-03
   9.3000000e+01   1.6713575e-02
   9.4000000e+01   1.2618219e+00
   9.5000000e+01             NaN
   9.6000000e+01             NaN
   9.7000000e+01             NaN
   9.8000000e+01             NaN
   9.9000000e+01             NaN
   1.0000000e+02             NaN
   1.0100000e+02             NaN
   1.0200000e+02             NaN
   1.0300000e+02             NaN
   1.0400000e+02             NaN
   1.0500000e+02             NaN
   1.0600000e+02             NaN
   1.0700000e+02             NaN
   1.0800000e+02             NaN
   1.0900000e+02             NaN
   1.1000000e+02             NaN
   1.1100000e+02             NaN
   1.1200000e+02             NaN
   1.1300000e+02             NaN
   1.1400000e+02             NaN
   1.1500000e+02             NaN
   1.1600000e+02             NaN
   1.1700000e+02             NaN
   1.1800000e+02             NaN
   1.1900000e+02             NaN
   1.2000000e+02             NaN
   1.2100000e+02             NaN
   1.2200000e+02             NaN
   1.2300000e+02             NaN
   1.2400000e+02             NaN
   1.2500000e+02             NaN
   1.2600000e+02             NaN
   1.2700000e+02             NaN
   1.2800000e+02             NaN
   1.2900000e+02             NaN
   1.3000000e+02             NaN
   1.3100000e+02             NaN
   1.3200000e+02             NaN
   1.3300000e+02             NaN
   1.3400000e+02             NaN
   1.3500000e+02             NaN
   1.3600000e+02             NaN
   1.3700000e+02             NaN
   1.3800000e+02             NaN
   1.3900000e+02             NaN
   1.4000000e+02             NaN
   1.4100000e+02             NaN
   1.4200000e+02             NaN
   1.4300000e+02             NaN
   1.4400000e+02             NaN
   1.4500000e+02             NaN
   1.4600000e+02             NaN
   1.4700000e+02             NaN
   1.4800000e+02             NaN
   1.4900000e+02             NaN
   1.5000000e+02             NaN
   1.5100000e+02             NaN
   1.5200000e+02             NaN
   1.5300000e+02             NaN
   1.5400000e+02             NaN
   1.5500000e+02             NaN
   1.5600000e+02             NaN
   1.5700000e+02             NaN
   1.5800000e+02             NaN
   1.5900000e+02             NaN
   1.6000000e+02             NaN
   1.6100000e+02             NaN
   1.6200000e+02             NaN
   1.6300000e+02             NaN
   1.6400000e+02             NaN
   1.6500000e+02             NaN
   1.6600000e+02             NaN
   1.6700000e+02             NaN
   1.6800000e+02             NaN
   1.6900000e+02             NaN
   1.7000000e+02             NaN
   1.7100000e+02             NaN
   1.7200000e+02             NaN
   1.7300000e+02             NaN
   1.7400000e+02             NaN
   1.7500000e+02             NaN
   1.7600000e+02             NaN
   1.7700000e+02             NaN
   1.7800000e+02             NaN
   1.7900000e+02             NaN
   1.8000000e+02             NaN
   1.8100000e+02             NaN
   1.8200000e+02             NaN
   1.8300000e+02             NaN
   1.8400000e+02             NaN
   1.8500000e+02             NaN
   1.8600000e+02             NaN
   1.8700000e+02             NaN
   1.8800000e+02             NaN
   1.8900000e+02             NaN
   1.9000000e+02             NaN
   1.9100000e+02             NaN
   1.9200000e+02             NaN
   1.9300000e+02             NaN
   1.9400000e+02             NaN
   1.9500000e+02             NaN
   1.9600000e+02             NaN
   1.9700000e+02             NaN
   1.9800000e+02             NaN
   1.9900000e+02             NaN
   2.0000000e+02             NaN
   2.0100000e+02             NaN
   2.0200000e+02             NaN
   2.0300000e+02             NaN
   2.0400000e+02             NaN
   2.0500000e+02             NaN
   2.0600000e+02             NaN
   2.0700000e+02             NaN
   2.0800000e+02             NaN
   2.0900000e+02             NaN
   2.1000000e+02             NaN
   2.1100000e+02             NaN
   2.1200000e+02             NaN
   2.1300000e+02             NaN
   2.1400000e+02             NaN
   2.1500000e+02             NaN
   2.1600000e+02             NaN
   2.1700000e+02             NaN
   2.1800000e+02             NaN
   2.1900000e+02             NaN
   2.2000000e+02             NaN
   2.2100000e+02             NaN
   2.2200000e+02             NaN
   2.2300000e+02             NaN
   2.2400000e+02             NaN
   2.2500000e+02             NaN
   2.2600000e+02             NaN
   2.2700000e+02             NaN
   2.2800000e+02             NaN
   2.2900000e+02             NaN
   2.3000000e+02             NaN
   2.3100000e+02             NaN
   2.3200000e+02             NaN
   2.3300000e+02             NaN
   2.3400000e+02             NaN
   2.3500000e+02             NaN
   2.3600000e+02             NaN
   2.3700000e+02             NaN
   2.3800000e+02             NaN
   2.3900000e+02             NaN
   2.4000000e+02             NaN
   2.4100000e+02             NaN
   2.4200000e+02             NaN
   2.4300000e+02             NaN
   2.4400000e+02             NaN
   2.4500000e+02             NaN
   2.4600000e+02             NaN
   2.4700000e+02             NaN
   2.4800000e+02             NaN
   2.4900000e+02             NaN
   2.5000000e+02             NaN
   2.5100000e+02             NaN
   2.5200000e+02             NaN
   2.5300000e+02             NaN
   2.5400000e+02             NaN
   2.5500000e+02             NaN
   2.5600000e+02             NaN
   2.5700000e+02             NaN
   2.5800000e+02             NaN
   2.5900000e+02             NaN
   2.6000000e+02             NaN
   2.6100000e+02             NaN
   2.6200000e+02             NaN
   2.6300000e+02             NaN
   2.6400000e+02             NaN
   2.6500000e+02             NaN
   2.6600000e+02             NaN
   2.6700000e+02   2.3137753e-02
   2.6800000e+02   9.0285834e-03
   2.6900000e+02   4.3063332e-03
   2.7000000e+02   2.7015598e-03
   2.7100000e+02   2.0245915e-03
   2.7200000e+02   1.5894930e-03
   2.7300000e+02   1.2577751e-03
   2.7400000e+02   1.0463353e-03
   2.7500000e+02   8.9818281e-04
   2.7600000e+02   7.8802046e-04
   2.7700000e+02   7.0265686e-04
   2.7800000e+02   6.3445847e-04
   2.7900000e+02   5.7867107e-04
   2.8000000e+02   5.3216635e-04
   2.8100000e+02   4.9279567e-04
   2.8200000e+02   4.5747294e-04
   2.8300000e+02   4.2528639e-04
   2.8400000e+02   3.9748605e-04
   2.8500000e+02   3.7323390e-04
   2.8600000e+02   3.5189403e-04
   2.8700000e+02   3.3297485e-04
   2.8800000e+02   3.1609017e-04
   2.8900000e+02   3.0093223e-04
   2.9000000e+02   2.8725270e-04
   2.9100000e+02   2.7484892e-04
   2.9200000e+02   2.6355388e-04
   2.9300000e+02   2.5322862e-04
   2.9400000e+02   2.4375661e-04
   2.9500000e+02   2.3503938e-04
   2.9600000e+02   2.2699314e-04
   2.9700000e+02   2.1954614e-04
   2.9800000e+02   2.1263658e-04
   2.9900000e+02   2.0621096e-04
   3.0000000e+02   2.0022268e-04
   3.0100000e+02   1.9463102e-04
   3.0200000e+02   1.8940021e-04
   3.0300000e+02   1.8449872e-04
   3.0400000e+02   1.7989863e-04
   3.0500000e+02   1.7557513e-04
   3.0600000e+02   1.7150611e-04
   3.0700000e+02   1.6767183e-04
   3.0800000e+02   1.6405454e-04
   3.0900000e+02   1.6063832e-04
   3.1000000e+02   1.5740879e-04
   3.1100000e+02   1.5435296e-04
   3.1200000e+02   1.5145906e-04
   3.1300000e+02   1.4871640e-04
   3.1400000e+02   1.4611525e-04
   3.1500000e+02   1.4364675e-04
   3.1600000e+02   1.4130280e-04
   3.1700000e+02   1.3907599e-04
   3.1800000e+02   1.3695951e-04
   3.1900000e+02   1.3494713e-04
   3.2000000e+02   1.3303311e-04
   3.2100000e+02   1.3121217e-04
   3.2200000e+02   1.2947945e-04
   3.2300000e+02   1.2783044e-04
   3.2400000e+02   1.2626099e-04
   3.2500000e+02   1.2476726e-04
   3.2600000e+02   1.2334570e-04
   3.2700000e+02   1.2199300e-04
   3.2800000e+02   1.2070610e-04
   3.2900000e+02   1.1948217e-04
   3.3000000e+02   1.1831857e-04
   3.3100000e+02   1.1721285e-04
   3.3200000e+02   1.1616274e-04
   3.3300000e+02   1.1516611e-04
   3.3400000e+02   1.1422100e-04
   3.3500000e+02   1.1332559e-04
   3.3600000e+02   1.1247815e-04
   3.3700000e+02   1.1167712e-04
   3.3800000e+02   1.1092103e-04
   3.3900000e+02   1.1020851e-04
   3.4000000e+02   1.0953828e-04
   3.4100000e+02   1.0890919e-04
   3.4200000e+02   1.0832014e-04
   3.4300000e+02   1.0777012e-04
   3.4400000e+02   1.0725822e-04
   3.4500000e+02   1.0678358e-04
   3.4600000e+02   1.0634542e-04
   3.4700000e+02   1.0594302e-04
   3.4800000e+02   1.0557574e-04
   3.4900000e+02   1.0524298e-04
   3.5000000e+02   1.0494423e-04
   3.5100000e+02   1.0467900e-04
   3.5200000e+02   1.0444689e-04
   3.5300000e+02   1.0424753e-04
   3.5400000e+02   1.0408062e-04
   3.5500000e+02   1.0394589e-04
   3.5600000e+02   1.0384314e-04
   3.5700000e+02   1.0377222e-04
   3.5800000e+02   1.0367519e-04
   3.5900000e+02   1.0362579e-04
   3.6000000e+02   1.0360802e-04


==> FigB_ICC/1RIS.txt <==
   9.0000000e+01   4.3471961e+00
   9.2500000e+01   4.4624670e+00
   9.5000000e+01   4.5777379e+00
   9.7500000e+01   4.6930088e+00
   1.0000000e+02   4.8082797e+00
   1.0250000e+02   4.9235506e+00
   1.0500000e+02   5.0388215e+00
   1.0750000e+02   5.1540924e+00
   1.1000000e+02   5.2693633e+00
   1.1250000e+02   5.3846342e+00
   1.1500000e+02   5.4999051e+00
   1.1750000e+02   5.6151760e+00
   1.2000000e+02   5.7304469e+00
   1.2250000e+02   5.8457178e+00
   1.2500000e+02   5.9609887e+00
   1.2750000e+02   6.0762596e+00
   1.3000000e+02   6.1915305e+00


==> FigB_ICC/2RIS_fig2_5k.txt <==
   9.0000000e+01   5.5669205e+00
   9.2500000e+01   5.8112845e+00
   9.5000000e+01   6.0566349e+00
   9.7500000e+01   6.3025505e+00
   1.0000000e+02   6.5487873e+00
   1.0250000e+02   6.7952058e+00
   1.0500000e+02   7.0417269e+00
   1.0750000e+02   7.2883057e+00
   1.1000000e+02   7.5349170e+00
   1.1250000e+02   7.7815467e+00
   1.1500000e+02   8.0281866e+00
   1.1750000e+02   8.2748323e+00
   1.2000000e+02   8.5214813e+00
   1.2250000e+02   8.7681321e+00
   1.2500000e+02   9.0147839e+00
   1.2750000e+02   9.2614363e+00
   1.3000000e+02   9.5080891e+00


==> FigB_ICC/4RIS.txt <==
   9.0000000e+01   6.8472585e+00
   9.2500000e+01   7.2926303e+00
   9.5000000e+01   7.7402651e+00
   9.7500000e+01   8.1891953e+00
   1.0000000e+02   8.6388614e+00
   1.0250000e+02   9.0889436e+00
   1.0500000e+02   9.5392607e+00
   1.0750000e+02   9.9897100e+00
   1.1000000e+02   1.0440234e+01
   1.1250000e+02   1.0890800e+01
   1.1500000e+02   1.1341389e+01
   1.1750000e+02   1.1791991e+01
   1.2000000e+02   1.2242601e+01
   1.2250000e+02   1.2693215e+01
   1.2500000e+02   1.3143832e+01
   1.2750000e+02   1.3594450e+01
   1.3000000e+02   1.4045068e+01


==> FigC_ICC/Four_RIS_data1.txt <==
   1.0000000e+02   6.4078771e+00
   1.2100000e+02   6.7885130e+00
   1.4400000e+02   7.1678705e+00
   1.6900000e+02   7.4998161e+00
   1.9600000e+02   7.8298758e+00
   2.2500000e+02   8.1207514e+00
   2.5600000e+02   8.4105891e+00
   2.8900000e+02   8.6686023e+00
   3.2400000e+02   8.9269173e+00
   3.6100000e+02   9.1587043e+00
   4.0000000e+02   9.3918089e+00
   4.4100000e+02   9.6025859e+00
   4.8400000e+02   9.8152957e+00
   5.2900000e+02   1.0008850e+01
   5.7600000e+02   1.0204945e+01
   6.2500000e+02   1.0384350e+01
   6.7600000e+02   1.0566625e+01
   7.2900000e+02   1.0734282e+01
   7.8400000e+02   1.0905149e+01
   8.4100000e+02   1.1063009e+01
   9.0000000e+02   1.1224364e+01
   9.6100000e+02   1.1374145e+01
   1.0240000e+03   1.1527707e+01
   1.0890000e+03   1.1670867e+01
   1.1560000e+03   1.1818182e+01
   1.2250000e+03   1.1956191e+01
   1.2960000e+03   1.2098805e+01
   1.3690000e+03   1.2233160e+01
   1.4440000e+03   1.2372844e+01
   1.5210000e+03   1.2505509e+01
   1.6000000e+03   1.2644805e+01
   1.6810000e+03   1.2778984e+01
   1.7640000e+03   1.2921872e+01
   1.8490000e+03   1.3060870e+01
   1.9360000e+03   1.3208588e+01
   2.0250000e+03   1.3351384e+01
   2.1160000e+03   1.3503890e+01
   2.2090000e+03   1.3652529e+01
   2.3040000e+03   1.3812674e+01
   2.4010000e+03   1.3970004e+01
   2.5000000e+03   1.4142487e+01


==> FigC_ICC/Single_RIS_data1.txt <==
   1.0000000e+02   4.6545000e+00
   1.2100000e+02   4.7287112e+00
   1.4400000e+02   4.8027333e+00
   1.6900000e+02   4.8652546e+00
   1.9600000e+02   4.9283966e+00
   2.2500000e+02   4.9826270e+00
   2.5600000e+02   5.0376980e+00
   2.8900000e+02   5.0856731e+00
   3.2400000e+02   5.1346710e+00
   3.6100000e+02   5.1777737e+00
   4.0000000e+02   5.2219986e+00
   4.4100000e+02   5.2612581e+00
   4.8400000e+02   5.3016648e+00
   5.2900000e+02   5.3377985e+00
   5.7600000e+02   5.3751298e+00
   6.2500000e+02   5.4087239e+00
   6.7600000e+02   5.4435163e+00
   7.2900000e+02   5.4750253e+00
   7.8400000e+02   5.5077537e+00
   8.4100000e+02   5.5375494e+00
   9.0000000e+02   5.5685835e+00
   9.6100000e+02   5.5970016e+00
   1.0240000e+03   5.6266874e+00
   1.0890000e+03   5.6540158e+00
   1.1560000e+03   5.6826713e+00
   1.2250000e+03   5.7092155e+00
   1.2960000e+03   5.7371711e+00
   1.3690000e+03   5.7632540e+00
   1.4440000e+03   5.7909073e+00
   1.5210000e+03   5.8169798e+00
   1.6000000e+03   5.8449321e+00
   1.6810000e+03   5.8717677e+00
   1.7640000e+03   5.9009927e+00
   1.8490000e+03   5.9293957e+00
   1.9360000e+03   5.9601753e+00
   2.0250000e+03   5.9898557e+00
   2.1160000e+03   6.0221502e+00
   2.2090000e+03   6.0536010e+00
   2.3040000e+03   6.0881106e+00
   2.4010000e+03   6.1220323e+00
   2.5000000e+03   6.1599292e+00


==> FigC_ICC/figure_Two_RIS_data1.txt <==
   1.0000000e+02   5.2825890e+00
   1.2100000e+02   5.4704795e+00
   1.4400000e+02   5.6598429e+00
   1.6900000e+02   5.8251871e+00
   1.9600000e+02   5.9908656e+00
   2.2500000e+02   6.1363261e+00
   2.5600000e+02   6.2821438e+00
   2.8900000e+02   6.4114093e+00
   3.2400000e+02   6.5415213e+00
   3.6100000e+02   6.6577729e+00
   4.0000000e+02   6.7752750e+00
   4.4100000e+02   6.8810813e+00
   4.8400000e+02   6.9883717e+00
   5.2900000e+02   7.0856080e+00
   5.7600000e+02   7.1845865e+00
   6.2500000e+02   7.2747908e+00
   6.7600000e+02   7.3668606e+00
   7.2900000e+02   7.4512365e+00
   7.8400000e+02   7.5376207e+00
   8.4100000e+02   7.6171505e+00
   9.0000000e+02   7.6988090e+00
   9.6100000e+02   7.7743639e+00
   1.0240000e+03   7.8521752e+00
   1.0890000e+03   7.9244966e+00
   1.1560000e+03   7.9992561e+00
   1.2250000e+03   8.0691023e+00
   1.2960000e+03   8.1416124e+00
   1.3690000e+03   8.2097625e+00
   1.4440000e+03   8.2809558e+00
   1.5210000e+03   8.3484502e+00
   1.6000000e+03   8.4196839e+00
   1.6810000e+03   8.4882440e+00
   1.7640000e+03   8.5616641e+00
   1.8490000e+03   8.6330688e+00
   1.9360000e+03   8.7093300e+00
   2.0250000e+03   8.830035e+00
   2.1160000e+03   8.9620643e+00
   2.2090000e+03   9.0391046e+00
   2.3040000e+03   9.1225044e+00
   2.4010000e+03   9.2044497e+00
   2.5000000e+03   9.2947359e+00

